Can Semiconductor Virtual Metrology Work with an Off-the-Shelf Model? Evaluating In-Context Learning with TabPFN-3.5

Developing and maintaining separate virtual metrology models for different semiconductor process conditions often involves training or fine-tuning a model and designing features from sensor traces for each task. Can a single pretrained model predict quality accurately across process conditions without task-specific training or fine-tuning and without designing a feature extraction pipeline for each task? We evaluate TabPFN-3.5 with frozen weights. It uses in-context learning to predict quality from full per-second sensor traces after basic preprocessing, given reference samples with measured quality under the same process condition. TabPFN-3.5 has the lowest mean absolute error of the nine models in each of six conditions spanning three process types. Its error ranges from 34.60 to 68.72 percent of the corresponding standard deviation of measured quality. Replacing full traces with extracted features increases TabPFN-3.5's error in all six conditions but reduces the feedforward neural network's error in four conditions. With full traces, TabPFN-3.5 has lower error on every dataset than any other model evaluated with extracted features. The main drawback is that TabPFN-3.5 takes much longer per prediction than any of the eight baseline models.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

